The Low Redshift Circumgalactic Medium in Simba

We examine the properties of the low-redshift circumgalactic medium (CGM) around star-forming and quenched galaxies in the Simba cosmological hydrodynamic simulations, focusing on comparing HI and metal line absorption to observations from the COS-Halos and COS-Dwarfs surveys. Halo baryon fractions are generally $\lesssim 50\%$ of the cosmic fraction due to stellar feedback at low masses, and jet-mode AGN feedback at high masses. Baryons and metals in the CGM of quenched galaxies are $\gtrsim 90\%$ hot gas, while the CGM of star-forming galaxies is more multi-phase. Hot CGM gas has low metallicity, while warm and cool CGM gas have metallicity close to that of galactic gas. Equivalent widths, covering fractions and total path absorption of HI and selected metal lines (MgII, SiIII, CIV and OVI) around a matched sample of Simba star-forming galaxies are mostly consistent with COS-Halos and COS-Dwarfs observations to $\lesssim 0.4$~dex, depending on ion and assumed ionising background. Around matched quenched galaxies, absorption in all ions is lower, with HI absorption significantly under-predicted. Metal-line absorption is sensitive to choice of photo-ionising background; assuming recent backgrounds, Simba matches OVI but under-predicts low ions, while an older background matches low ions but under-predicts OVI. Simba reproduces the observed dichotomy of OVI absorption around star forming and quenched galaxies. CGM metals primarily come from stellar feedback, while jet-mode AGN feedback reduces absorption particularly for lower ions.

==> CGM in Simba/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
